OrCAS: Origins, Compositions, and Atmospheres of Sub-neptunes. I. Survey Definition

Sub-Neptunes - volatile-rich exoplanets smaller than Neptune - are intrinsically the most common type of planet known. However, the formation and nature of these objects, as well as the distinctions between sub-classes (if any), remain unclear. Two powerful tools to tease out the secrets of these worlds are measurements of (i) atmospheric composition and structure revealed by transit and/or eclipse spectroscopy, and (ii) mass, radius, and density revealed by transit photometry and Doppler spectroscopy. Here we present OrCAS, a survey to better elucidate the origins, compositions, and atmospheres of sub-Neptunes. This radial velocity survey uses a repeatable, quantifiable metric to select targets suitable for subsequent transmission spectroscopy and address key science themes about the atmospheric & internal compositions and architectures of these systems. Our survey targets 26 systems with transiting sub-Neptune planet candidates, with the overarching goal of increasing the sample of such planets suitable for subsequent atmospheric characterization. This paper lays out our survey's science goals, defines our target prioritization metric, and performs light-curve fits and statistical validation using existing TESS photometry and ground-based follow-up observations. Our survey serves to continue expanding the sample of small exoplanets with well-measured properties orbiting nearby bright stars, ensuring fruitful studies of these systems for many years to come.

==> 20240808_out_results_sigfigs.csv <==
#toi - TOI number
#T_{0} - transit mid-center time in TESS BJD_TDB
#e_T_{0} - lower error bound
#E_T_{0} - upper error bound
#P - orbital period in days
#e_P - lower error bound
#E_P - upper error bound
#i - orbital inclination in degrees
#e_i - lower error bound
#E_i - upper error bound
#R_P/R_* - planet-to-star radius ratio, *IN PERCENT*
#e_R_P/R_* - lower error bound
#E_R_P/R_* - upper error bound
#T_{14} - total transit duration, in hours
#e_T_{14} - lower error bound
#E_T_{14} - upper error bound
#T_{23} - full transit duration, in hours
#e_T_{23} - lower error bound
#E_T_{23} - upper error bound
#R_*/a - ratio of stellar radius to semimajor axis
#e_R_*/a - lower error bound
#E_R_*/a - upper error bound
#b - impact parameter
#e_b - lower error bound
#E_b - upper error bound
#a - semimajor axis, in AU
#e_a - lower error bound
#E_a - upper error bound
#R_P - planet radius, in Earth radii
#e_R_P - lower error bound
#E_R_P - upper error bound
#S_{inc} - planetary instellation relative to Earth
#e_S_{inc} - lower error bound
#E_S_{inc} - upper error bound
#R_* - stellar radius, in Solar radii
#e_R_* - lower error bound
#E_R_* - upper error bound
#T_{eff} - stellar effective temperature, in Kelvin
#e_T_{eff} - lower error bound
#E_T_{eff} - upper error bound
#Jmag - apparent stellar J-band magnitude
#SUR - not needed for NASA Exoplanet Archive
#kpf_itime - not needed for NASA Exoplanet Archive
#TSM_initial - not needed for NASA Exoplanet Archive
#metric - not needed for NASA Exoplanet Archive
#a/R* - not needed for NASA Exoplanet Archive
#TSM_final - not needed for NASA Exoplanet Archive
#T_{eq} - not needed for NASA Exoplanet Archive
toi,T_{0},e_T_{0},E_T_{0},P,e_P,E_P,i,e_i,E_i,R_P/R_*,e_R_P/R_*,E_R_P/R_*,T_{14},e_T_{14},E_T_{14},T_{23},e_T_{23},E_T_{23},R_*/a,e_R_*/a,E_R_*/a,b,e_b,E_b,a,e_a,E_a,R_P,e_R_P,E_R_P,S_{inc},e_S_{inc},E_S_{inc},R_*,e_R_*,E_R_*,T_{eff},e_T_{eff},E_T_{eff},Jmag,SUR,kpf_itime,TSM_initial,metric,a/R*,TSM_final,T_{eq}
1174.01,2657.033023,0.000799,0.000729,8.953487683,1.0314e-05,9.039e-06,89.026,1.098,0.672,3.0561,0.0936,0.2485,3.0631,0.0401,0.0555,2.8355,0.0708,0.0413,0.04637,0.00284,0.00979,0.367,0.246,0.277,0.07994,0.003267,0.003015,2.562,0.2,0.252,52.02,7.81,8.98,0.76,0.05,0.05,5030.0,60.0,60.0,9.467,0.71,24090.0,35.5,3.7663,22.62,50.5,748.0
1180.01,2950.327347,0.000491,0.000471,9.686760378,6.706e-06,6.441e-06,88.716,0.69,0.816,3.8521,0.1667,0.1879,2.749,0.0347,0.0499,2.4602,0.0795,0.0532,0.04172,0.00542,0.00742,0.537,0.312,0.164,0.080799,0.003482,0.003211,3.072,0.243,0.27,36.97,6.74,8.07,0.73,0.05,0.05,4738.0,139.0,139.0,9.237,0.5009,23160.0,58.0,4.5136,23.81,67.3,687.0
1184.01,2960.511502,0.000348,0.000353,5.748433803,2.726e-06,2.592e-06,87.946,0.702,1.044,3.1834,0.1727,0.1445,1.8879,0.0308,0.0329,1.6848,0.054,0.0424,0.05423,0.00977,0.00866,0.662,0.265,0.104,0.056027,0.002333,0.00215,2.39,0.234,0.25,57.54,11.72,14.09,0.69,0.06,0.06,4534.0,128.0,128.0,8.981,0.4944,21180.0,45.8,3.8492,17.47,73.6,767.0
1244.01,2913.808297,0.000697,0.000725,6.400316483,5.898e-06,5.934e-06,88.819,1.317,0.859,3.1089,0.11,0.2309,2.2098,0.0306,0.048,2.0342,0.0705,0.0322,0.04806,0.00417,0.01332,0.429,0.301,0.282,0.060694,0.00243,0.002247,2.467,0.211,0.24,56.63,10.36,12.29,0.721,0.053,0.053,4599.0,123.0,123.0,10.075,0.5586,45150.0,30.1,1.3402,18.12,41.9,764.0
1247.01,2834.139255,0.000856,0.00088,15.923475568,2.0416e-05,1.9743e-05,87.894,1.008,1.356,2.433,0.1598,0.14,4.4904,0.0744,0.1256,4.0505,0.1848,0.1351,0.05083,0.01312,0.0138,0.724,0.376,0.118,0.124695,0.005226,0.00482,2.857,0.206,0.227,71.8,9.6,11.18,1.08,0.05,0.05,5712.0,106.0,106.0,7.871,1.0187,8880.0,33.5,13.8352,24.83,63.6,811.0
1301.01,2710.294405,0.000344,0.000334,6.096407209,3.614e-06,3.565e-06,88.982,0.91,0.677,3.0798,0.0674,0.1392,2.3326,0.0206,0.0263,2.1661,0.0319,0.0213,0.05145,0.00273,0.00732,0.345,0.223,0.227,0.059866,0.002372,0.002199,2.477,0.177,0.196,72.55,10.49,11.94,0.732,0.048,0.048,4820.0,32.0,32.0,9.676,0.4589,31290.0,40.8,2.1559,17.6,52.1,813.0
1467.01,1766.988541,0.001309,0.001019,5.97114713,8.47e-06,8.746e-06,89.205,0.995,0.564,3.5801,0.1759,0.3043,1.5784,0.0442,0.0627,1.4331,0.0592,0.0465,0.03607,0.00278,0.00951,0.386,0.265,0.301,0.050748,0.000701,0.000683,1.92,0.113,0.171,18.13,2.98,3.43,0.491,0.014,0.014,3834.0,157.0,157.0,9.38,0.6191,50490.0,46.3,2.0421,22.24,73.9,575.0
1630.01,2931.224717,0.001103,0.000914,12.055734733,1.4884e-05,1.4683e-05,89.352,0.834,0.457,2.6498,0.1077,0.234,2.0871,0.036,0.058,1.9333,0.0772,0.0374,0.02461,0.00246,0.00918,0.46,0.309,0.306,0.101151,0.004637,0.004254,2.417,0.162,0.228,55.58,8.28,9.78,0.83,0.04,0.04,5504.0,130.0,130.0,8.357,0.8898,12120.0,42.4,11.2077,26.21,67.9,760.0
1659.01,2757.356827,0.001442,0.001155,5.877556328,1.8139e-05,1.4732e-05,88.135,2.659,1.359,2.0364,0.0859,0.2287,2.8907,0.0661,0.0592,2.7127,0.1397,0.066,0.07038,0.00706,0.02968,0.463,0.323,0.328,0.065757,0.00292,0.002686,2.255,0.157,0.254,268.44,38.48,45.31,1.006,0.048,0.048,5977.0,131.0,131.0,9.034,0.5266,52005.0,29.1,1.0622,14.06,47.1,1127.0
1691.01,2922.7255,0.000713,0.000729,16.736888935,1.8237e-05,1.8196e-05,89.159,0.66,0.573,3.3348,0.0666,0.1291,4.9804,0.0412,0.0541,4.5952,0.0691,0.0438,0.04022,0.00243,0.00542,0.365,0.241,0.209,0.129365,0.006268,0.005726,3.66,0.207,0.236,59.13,10.2,12.31,1.0,0.05,0.05,5759.0,187.0,187.0,8.935,0.7013,17790.0,57.3,8.1379,27.83,54.6,772.0
1716.01,2959.221254,0.002521,0.002582,8.082376554,2.704e-05,2.7701e-05,87.164,3.489,2.133,2.3197,0.1831,0.2628,3.5635,0.0996,0.1682,3.2244,0.4104,0.1286,0.07402,0.01721,0.04887,0.67,0.453,0.232,0.080496,0.003633,0.003333,3.143,0.298,0.409,254.83,40.35,47.64,1.24,0.07,0.07,5879.0,141.0,141.0,8.265,0.5331,12300.0,50.8,7.9328,13.96,60.4,1113.0
1723.01,2593.95996,0.000814,0.000711,13.727012643,1.3355e-05,1.4705e-05,89.208,0.905,0.574,2.8688,0.0726,0.1662,4.2326,0.042,0.0646,3.9489,0.0675,0.0436,0.0414,0.00215,0.00755,0.334,0.237,0.271,0.113496,0.004861,0.004471,3.435,0.193,0.244,92.36,12.88,15.13,1.09,0.05,0.05,5777.0,125.0,125.0,8.478,0.595,14130.0,47.3,7.1687,22.4,59.8,863.0
1739.01,2631.820351,0.000741,0.000593,8.303341406,1.0106e-05,9.161e-06,89.176,0.919,0.568,2.2612,0.1026,0.2311,1.8708,0.0309,0.0467,1.7531,0.0478,0.0328,0.03201,0.00301,0.00972,0.45,0.296,0.28,0.073872,0.003135,0.00288,1.946,0.169,0.226,53.91,9.47,11.22,0.781,0.054,0.054,4814.0,125.0,125.0,8.982,0.7215,18600.0,28.6,3.9874,20.35,46.6,755.0
1744.01,2908.384399,0.000831,0.000929,22.341702927,4.2156e-05,4.4164e-05,89.51,0.574,0.343,2.1408,0.0899,0.1958,2.7826,0.0453,0.0654,2.6097,0.0755,0.0463,0.01799,0.00194,0.00638,0.476,0.315,0.286,0.164086,0.00801,0.007321,2.68,0.172,0.263,63.31,8.85,10.52,1.14,0.05,0.05,6179.0,125.0,125.0,8.482,0.892,18649.0,26.3,4.5259,30.96,38.7,786.0
1758.01,2924.771762,0.001264,0.001269,20.705074685,3.4099e-05,3.6572e-05,89.411,0.55,0.415,4.0631,0.1405,0.2857,3.6727,0.0552,0.08,3.3018,0.1117,0.0616,0.02433,0.00198,0.00529,0.422,0.286,0.248,0.141409,0.005863,0.005424,3.62,0.269,0.337,21.05,3.4,3.99,0.81,0.05,0.05,5169.0,122.0,122.0,9.315,0.3847,22680.0,52.1,3.1798,37.55,53.5,597.0
1768.01,2627.022436,0.001775,0.001574,7.337703649,2.2443e-05,2.1404e-05,86.212,3.688,2.768,2.8733,0.2055,0.3095,4.5639,0.1086,0.1301,4.0868,0.5196,0.1683,0.10165,0.02168,0.04874,0.652,0.428,0.221,0.076381,0.003577,0.003268,3.453,0.287,0.423,240.87,33.64,39.77,1.1,0.05,0.05,5994.0,121.0,121.0,9.371,0.4437,24810.0,44.4,2.8601,14.94,49.7,1097.0
1772.01,2628.850653,0.002571,0.002816,8.054246874,3.7868e-05,3.9595e-05,88.119,2.491,1.347,2.6585,0.1398,0.2965,3.4202,0.102,0.133,3.1211,0.202,0.1116,0.06256,0.00826,0.03018,0.526,0.353,0.299,0.078375,0.003471,0.003198,2.905,0.214,0.328,140.93,19.32,22.67,0.995,0.045,0.045,5583.0,110.0,110.0,8.737,0.5022,15300.0,45.8,5.4118,16.94,60.4,960.0
1777.01,2635.106707,0.003091,0.002904,14.650111974,7.9511e-05,8.2399e-05,89.243,1.086,0.543,2.0931,0.1346,0.2513,2.6433,0.1221,0.1314,2.4438,0.1487,0.1227,0.02642,0.00332,0.01289,0.502,0.34,0.316,0.119466,0.005216,0.004805,2.246,0.177,0.279,71.34,9.03,10.55,0.98,0.04,0.04,5859.0,102.0,102.0,8.124,0.8319,19026.0,21.1,3.3166,26.22,53.9,809.0
1782.01,2635.733143,0.001044,0.001067,4.987641028,9.834e-06,9.231e-06,88.013,2.218,1.45,3.2114,0.173,0.3391,2.3276,0.0503,0.078,2.1089,0.1308,0.0593,0.06779,0.00846,0.02551,0.512,0.354,0.276,0.05024,0.001972,0.001827,2.368,0.244,0.307,56.25,11.12,13.26,0.669,0.056,0.056,4336.0,121.0,121.0,10.248,,,,,16.16,43.1,763.0
1782.02,2632.816734,0.000611,0.000558,1.829024227,1.976e-06,2.251e-06,86.972,3.304,2.166,2.4926,0.118,0.2501,1.5441,0.031,0.0295,1.4362,0.056,0.0361,0.11901,0.01078,0.03361,0.445,0.306,0.282,0.025739,0.001011,0.000937,1.839,0.185,0.234,214.17,42.33,50.65,0.669,0.056,0.056,4336.0,121.0,121.0,10.248,0.6761,65010.0,24.5,0.9186,8.28,47.5,1065.0
1782.03,2625.05337,0.003269,0.002563,18.755694019,0.000134358,0.000118002,89.262,1.04,0.541,3.7241,0.326,0.6103,2.5299,0.1596,0.2581,2.1475,0.352,0.1734,0.0209,0.00406,0.01414,0.619,0.414,0.268,0.121493,0.004765,0.004418,2.741,0.338,0.484,9.61,1.9,2.27,0.669,0.056,0.056,4336.0,121.0,121.0,10.248,0.6668,35310.0,35.2,2.3939,39.08,31.8,490.0
1798.01,2688.135922,0.003078,0.002086,8.021522331,2.819e-05,2.3816e-05,88.455,2.018,1.096,2.854,0.1541,0.3633,3.1324,0.1112,0.1748,2.8507,0.1611,0.1358,0.05625,0.00661,0.02275,0.482,0.324,0.307,0.074984,0.00322,0.002966,2.448,0.194,0.319,69.26,9.9,11.58,0.78,0.04,0.04,5165.0,104.0,104.0,9.798,,,,,20.68,42.4,803.0
1798.02,2691.313502,0.000815,0.000713,0.437811822,6.05e-07,5.3e-07,80.123,12.637,7.129,1.706,0.0869,0.2092,1.2152,0.1107,0.0512,1.1611,0.1798,0.0543,0.39091,0.03268,0.11265,0.448,0.314,0.377,0.010789,0.000464,0.000427,1.464,0.113,0.185,3345.44,478.72,559.72,0.78,0.04,0.04,5165.0,104.0,104.0,9.798,,,,,2.98,10.4,2118.0
1799.01,1904.817601,0.004705,0.005979,7.094570865,0.00233345,0.003214071,88.451,2.222,1.12,1.5711,0.1402,0.2021,2.5704,0.1695,0.259,2.4147,0.1995,0.2566,0.05485,0.00845,0.02606,0.503,0.344,0.316,0.072502,0.003255,0.002987,1.642,0.168,0.227,164.26,23.71,27.92,0.957,0.046,0.046,5690.0,123.0,123.0,7.73,0.7859,8430.0,35.4,11.8719,16.3,62.2,997.0
2211.01,2038.103226,0.002401,0.00271,3.092686757,1.2424e-05,1.2941e-05,87.279,3.652,1.973,1.7093,0.1198,0.1963,2.0586,0.1108,0.1211,1.9379,0.1404,0.1303,0.09839,0.01249,0.04138,0.489,0.337,0.314,0.04011,0.001687,0.001559,1.561,0.144,0.198,296.13,46.12,54.21,0.834,0.047,0.047,5253.0,123.0,123.0,8.523,0.3761,13980.0,34.7,3.3617,10.34,62.7,1155.0
4638.01,2449.350809,0.003174,0.003939,10.283918787,9.8731e-05,9.2782e-05,88.563,1.977,1.032,2.9908,0.1894,0.3655,3.7225,0.1752,0.2108,3.354,0.2212,0.1891,0.0519,0.00617,0.02282,0.486,0.332,0.314,0.093013,0.004185,0.003839,2.933,0.245,0.376,87.81,12.97,15.3,0.895,0.044,0.044,5700.0,131.0,131.0,10.103,0.6529,58350.0,26.5,1.066,22.36,35.8,853.0
5726.01,1843.595052,0.001221,0.00225,5.491125215,1.4569e-05,9.458e-06,88.843,1.44,0.806,2.1014,0.0953,0.2186,1.8868,0.0362,0.0485,1.7763,0.0521,0.0375,0.0482,0.00399,0.01468,0.42,0.281,0.302,0.062186,0.002668,0.002454,2.554,0.177,0.28,338.95,46.71,54.65,1.107,0.052,0.051,5874.0,119.0,119.0,8.597,0.4332,15270.0,39.8,4.0629,12.09,56.6,1195.0
5799.01,2772.334533,0.00195,0.001999,4.164663198,0.00063409,0.000598188,88.339,1.784,1.189,4.9581,0.416,0.6609,1.5053,0.1082,0.1485,1.2621,0.1546,0.1389,0.05317,0.00895,0.02207,0.549,0.364,0.259,0.034901,0.000727,0.000697,1.858,0.168,0.255,13.35,2.38,2.78,0.343,0.01,0.01,3521.0,157.0,157.0,9.742,0.3844,75060.0,64.8,1.194,21.86,114.8,532.0
6054.01,2913.130257,0.009076,0.008448,7.492991423,0.005545257,0.005935358,86.981,4.738,2.193,1.4957,0.0917,0.177,5.5647,0.295,0.4101,5.2909,0.3951,0.4195,0.11102,0.01452,0.05444,0.481,0.333,0.345,0.078513,0.003764,0.003443,2.642,0.207,0.323,529.21,72.71,86.17,1.612,0.07,0.071,6112.0,119.0,119.0,6.988,0.5914,21748.0,46.4,4.5413,10.48,64.6,1336.0
6054.02,2919.91987,0.005909,0.00648,12.574998029,0.007198284,0.007032676,87.917,2.948,1.507,1.6217,0.0998,0.2019,6.556,0.2469,0.2584,6.201,0.3694,0.2748,0.07624,0.0087,0.03357,0.48,0.33,0.323,0.110878,0.005324,0.004867,2.864,0.226,0.373,265.34,36.48,43.27,1.612,0.07,0.07,6112.0,119.0,119.0,6.988,,,,,14.79,59.6,1124.0

